Action- and Language-Conditioned Video Assessment for Embodied Control

Vision-based embodied agents executing multi-step natural language instructions require feedback mechanisms that assess task progress over complete trajectories. Conventional approaches based on final-frame matching or continuous embedding similarity may overlook intermediate transitions that are necessary for determining whether an instruction has been completed. We propose ALVA (Action- and Language-Conditioned Video Assessment), a trajectory evaluator that conditions its assessment on visual observations, the executed action sequence, and the natural language instruction. The method uses a pre-trained vision-language model (VLM) in two stages: it first summarizes frame-to-frame visual transitions conditioned on the executed actions and then assesses the generated summary with respect to the instruction to produce a discrete trajectory-level progress score. In simulated 3D household environments, ALVA exhibits a conservative assessment pattern with near-zero false-positive rates. When used as terminal feedback for closed-loop policy optimization, it provides more effective feedback than the evaluated static image and embedding-based visual baselines and reduces the performance gap to a ground-truth oracle. These results support action- and language-conditioned video assessment as an interpretable feedback mechanism for the evaluated simulated embodied-control tasks.

==> ARXIV_CHANGES.txt <==
ALVA arXiv package changes (2026-08-09)

Goal: preserve the manuscript's scientific/textual content while removing publisher-production branding and keeping the MDPI-derived layout stable enough to avoid the breakage caused by switching directly to the generic article class.

Changes to sensors-4390648.tex:
1. Exactly one presentation-only line was added before \\begin{document}:
   \\usepackage{arxiv-neutral}
2. No manuscript prose, title, author information, affiliations, abstract, keywords, equations, figures, tables, captions, references, acknowledgments, funding, data-availability text, or other scientific content was edited.

Added files:
- arxiv-neutral.sty
  * suppresses the publisher-production left-margin block (Crossmark/editor/production dates/publisher copyright rendering)
  * suppresses the publisher disclaimer rendering
  * replaces journal/DOI page furniture with neutral centered page numbers
- 00README.json
  * explicitly requests pdflatex, preventing arXiv from choosing xelatex or plain pdftex

Presentation assets changed:
- Definitions/sensors-logo.eps and sensors-logo-eps-converted-to.pdf
- Definitions/logo-mdpi.eps and logo-mdpi-eps-converted-to.pdf
- Definitions/logo-updates.eps and logo-updates-eps-converted-to.pdf
These three publisher-branding graphics were replaced with blank vector placeholders of the same aspect ratios. This preserves the title-block geometry while displaying no Sensors/MDPI/Crossmark logo. ORCID graphics were not changed.

Files removed as build artifacts / unused source dependencies:
- sensors-4390648.aux, .log, .out, .pdf, .synctex.gz
- references.bib (bibliography is embedded in the .tex)
- figures/confusion_matrix.pdf
- figures/confusion_matrix_v2.pdf
- Definitions/mdpi.bst
- Definitions/mdpi_apacite.bst
- Definitions/mdpi_apacite.sty
- Definitions/mdpi_chicago.bst

Validation:
- Compiled successfully with pdflatex twice.
- No fatal LaTeX errors or missing-file errors in the final compile.
- A separate local preview PDF was generated for visual inspection; it is intentionally NOT included in the arXiv ZIP.

